Detecting Edit Failures In Large Language Models: An Improved Specificity Benchmark

Recent model editing techniques promise to mitigate the problem of memorizing false or outdated associations during LLM training. However, we show that these techniques can introduce large unwanted side effects which are not detected by existing specificity benchmarks. We extend the existing CounterFact benchmark to include a dynamic component and dub our benchmark CounterFact+. Additionally, we extend the metrics used for measuring specificity by a principled KL divergence-based metric. We use this improved benchmark to evaluate recent model editing techniques and find that they suffer from low specificity. Our findings highlight the need for improved specificity benchmarks that identify and prevent unwanted side effects.

==> reviewer_comments_and_responses.txt <==
instructions
author response period ends on Mar 24, 2023
[...] Your response should be 
* limited to items such as correcting factual errors in the reviews, 
* answering questions raised in the reviewer comments, and so on. 
* If a reviewer spotted unclarity, framing issues, etc—please be explicit about how you would address it in camera-ready if the paper is accepted. 
* You are requested NOT to use the response form to debate the reviewers' subjective opinions regarding the merit of your work. 
* Nor should you try to "correct" your paper in any way—either in terms of its basic technical arguments, or in the presentation of those arguments. 
* Above all, the response should NOT report new results after the submission.
Of course, you are free to write whatever you wish to write. That said, please note that this process is to produce more accurate REVIEWS for your paper. It is not intended to strengthen the arguments in your paper; moreover, your remarks will change the reviewers' fundamental perceptions of your work (as reflected in their reviews). If the paper is accepted, you will still have ample opportunity to make revisions, i.e., sending in your camera-ready copy.
Unfortunately, despite our best efforts, a few reviews are still missing (~1.7% of all reviews). We apologize and ask for your understanding. These papers have been assigned emergency reviewers, but we decided to release existing reviews on time to let the authors start working. If some of your reviews are missing, please check back later, hopefully they will arrive soon. Please use the "response to chairs" box to flag missing and late reviews, so that the meta-reviewers can take this into account.
Conversely, some authors may have received more than three reviews because of emergency over-assignments. While more feedback is generally a good thing, such authors may feel stressed to respond to more reviews within the same space limit. In such cases, please focus on the most serious issues, and the meta-reviewers will take the space limitations into consideration.
You will notice a few new elements in the author response at ACL'23 :
* Instead of a single "overall recommendation" score in the reviews, you will see two scores for soundness of the submission and reviewer "excitement". The former is more objective, and is a strict prerequisite for acceptance. We recommend focusing your response on that.
* When a review has one of known serious issues that violate the conference peer review policy (rude reviews, unspecific reviews, heuristic-based reviews such as "reject if not SOTA", etc.) - you have the option to flag the type of the issue in the response to chairs, and explain your rationale. Please follow the suggested formatting, so that we can parse it and learn about what kinds of issues are most prevalent, and should be the focus of reviewer training.
The response to the authors page includes detailed instructions and suggestions for author response. To view the instructions and submit your response, go to the following URL:
https://softconf.com/acl2023/papers/
You will be prompted to login to your START account. If you do not see your submission, you can access it with the following passcode: 1268X-J3P6D8B5A6

Please limit the total amount of words in your comments to 900 words
reviews and replies
review 1
Soundness:        3
Excitement (Short Paper):        3
Reviewer Confidence:        4
Recommendation for Best Paper Award:        No
Reproducibility:        4
Ethical Concerns:        No
What is this paper about and what contributions does it make?
This paper is concerned with improving the evaluation of memory editing techniques. These techniques are used to alter [the weights of] large language models in order to correct facts, update information, eliminate bias, etc. However, memory editing often has unwanted side-effects that lead to facts other than the one being changed ending up also being affected, indicating a lack of specificity in the editing technique.
The paper makes two contributions in addressing the evaluation of memory editing techniques:
* Building upon CounterFact, an existing specificity benchmark, the paper presents CounterFact+, an improved benchmark that is more sensitive to specificity issues. That is, there are cases of lack of specificity that are not detected when evaluating a model on CounterFact that are detected when evaluating the same model on CounterFact+.
* The metrics used in CounterFact to compare edited and unedited models only take into consideration the probabilities of the edited and original tokens. The paper introduces the use of Kullback-Leibler divergence (KL) which takes into account the full next-token distribution when comparing the outputs of edited and original models.
CounterFact, the existing specificity benchmark, consists of ~22k non-factual statements (e.g. "The Louvre is in Rome", when the original correct statement is "The Louvre is in Paris") represented as subject-relation-object triples (something like "" in this case). The model under study is supposed to perform an edit targeting this non-factual statement. To check for unwanted side-effects, the benchmark provides neighbourhood prompts with different subjects that must remain true after the edit. In this case, a possible example would be something like "", which corresponds to the prompt "The Eiffel Tower is in" that should be completed with "Paris".
The benchmark being presented in this paper, Counterfact+, takes a small part of Counterfact with only ~1.5k statements and modifies the neighbourhood prompts by prepending them with the model edit. That is, using the same example from above, the neighborhood prompt derived from "" becomes "The Louvre is in Paris. The Eiffel Tower is in" in Counterfact+.
As hypothesized by the authors, unwanted side-effects (e.g. after the edit saying that the Eiffel Tower is also in Rome) are indeed more likely when, in addition to the model edit proper, the model is also primed with the linguistic context of the model edit by prepending that edit to the model's input. In particular, the paper evaluated the ROME and FT-L memory editing techniques, which were reported to perform well on CounterFact, and found them to have much lower scores when tested on CounterFact+, indicating that the new benchmark is more sensitive to specificity issues.
Reasons to accept
* The paper introduces a new specificity benchmark, Counterfact+, for evaluating memory editing techniques. Albeit resulting from a rather simple change to the previous Counterfact benchmark, it is more sensitive to specificity issues. Better benchmarks are very important.
* By using the new benchmark, the study finds previously unreported side-effects in two recent memory editing techniques (ROME and FT-L). It is valuable to have a more accurate indication of what the state of the art is.
Reasons to reject
* CounterFact+ comes from a very simple change to CounterFact, consisting merely of prepending the model edit to the neighborhood prompt and using that as the input to the generative model. Both the model edit and the neighborhood prompt are already present in CounterFact and CounterFact+ just concatenates them. Although the simplicity of the approach, in and of itself, isn't a reason for rejection, and this is after all a short paper, it should nonetheless factor into the final decision.
* The new benchmark and experiments are quite limited in scope. The new benchmark contains only ~1.5k examples and it inherits the same limitations of Counterfact, in that it is constituted by rather formulaic and artificial prompt templates, only addresses single-token edits, only checks for side-effects that impact the subject in simple subject-relation-object statements, etc.
Questions for the Author(s)
Question A: Regarding Figure 1a, am I correct in my understanding that the numbers between parenthesis are the logit? How should I interpret these values? For the first example ("The Louvre is in..."), in the unedited model "Paris" is 11 times more likely to be given as an answer rather than anything other than "Paris", and in the edited model "Rome" is 21 times more likely to be given as an answer rather than anything other than "Rome"?
Question B: As examples of unintended side effects, Figure 1a uses "The Louvre is cool. Obama was born in... Rome" and "The Louvre is an art museum. His holiness, Dalai Lama, resides in... Vatican" as post-edit errors. From the description of the Counterfact+ benchmark, I expect it to only contain neighbor examples with varying subjects, which is not what is being shown in Figure 1a. Where did these examples come from? Did you come up with them or are they actual error cases?
Question C: The benchmark and experiments were done only for the first ~1.5k examples in Counterfact due to "computational constraints". Can you elaborate a bit more on where these high computational requirements come from? Surely it's feasible to simply prepend the model edit to all the ~22k statements in Counterfact, even if you can't then run the experiments for the whole benchmark. Is the computational bottleneck found in running the ROME and FT-L memory editing techniques for the full ~22k statements?




reply to review 1

We thank the reviewers for their time and positive feedback on our paper. Minor comments will be fixed in the final version.[a][b] We will release the full dataset and the scripts to generate and replicate the experiments. We will add details about the computational resources used in our experiments in the camera-ready version of the paper. Generally, they would be easily affordable for most research groups, even with small budgets.
[c][d]
We thank reviewer 1 for thier  constructive feedback and comments. Here are the answer to each of your questions:  


A: Yes, the numbers in parentheses are logits. The logits cannot directly be interpreted as probabilities since the logits for all other tokens also contribute to the final token probability via the softmax. However, under the assumption that the majority of the logits is not strongly influenced by the model edit, there is a correspondence with probabilities. What we intend to illustrate in Figure 1 is simply the large jump in logits induced by the model edit which casts doubt on the idea that the model edit corresponds to just “swapping out” one object for another. 


B: The examples given in Figure 1 are indeed more general than the test cases constructed for CounterFact+. They are meant to motivate the systematic evaluation in CounterFact+ rather than illustrate it. We acknowledge that this can be confusing and will improve the exposition for the camera-ready version. 


C: The construction of the full dataset is indeed straightforward and the bottle-neck is in running the memory editing techniques on the full dataset. We have since submission ran the tests on the full dataset and will provide the full evaluation for the camera-ready version.


________________
review 2
Soundness:        3
Excitement (Short Paper):        3
Reviewer Confidence:        4
Recommendation for Best Paper Award:        No
Reproducibility:        5
Ethical Concerns:        No
What is this paper about and what contributions does it make?
The paper observes that an existing model editing benchmark (CounterFact)'s specificity metric, which measures if changing the object in subject-relation-object triples affects other instances of the original relation-object, is not robust to when the original subject is added in a prefix and also does not measure effects on related tokens. They propose modifying/augmenting CounterFact with these prefixes to give CounterFact+, along with measuring KL divergences post- to pre-edit. They find that ROME and FT-L degrade in specificity, with ROME degrading more despite stronger specifity per the original CounterFact, especially in the new KL metric.
Reasons to accept
The work observes a limitation of a new and potentially landmark benchmark (CounterFact, presented at NeurIPS'22), making it timely. It proposes a simple data and metric modification to improve its utility. The motivation and results are clear and leads to further differentiation of two existing model-editing methods.
Reasons to reject
The work feels incomplete. Evaluating only 2 methods on only 1 LM may obscure / overfit to issues,[e][f] especially given other methods with decent-to-good NSes like KN and MEND (see Table 4 of the ROME+CounterFact paper which evaluated 8 methods and 2 LMs). Prepending the model edit (verbatim) is also a slippery slope to confounding edit assessment with general issues of LM sampling (see Questions). Finally, guidance on how to unify with / extend to CounterFact's ES, PS, RS scores would make this a fuller replacement.
Questions for the Author(s)
Question A: If the issue is presence of the original subject, why not prepend with arbitrary (s,r',o') as in Fig. 1a? This would be less gameable and rely on less pathological behavior [1] than prepending the model edit exactly (in Fig. 2a, GPT-2's neighborhood score on CounterFact+ is sub-50%).
Question B: How should new methods use this benchmark, given the other axes covered by CounterFact (generalizability, efficacy, etc.), e.g., should they use the new neighbor prompts and compute harmonic mean as before?
Question C: Any informed conjecture of why ROME and FT-L have different properties? What about other methods evaluated in original CounterFact (KN, KE, MEND)?
Question D: Why is CounterFact+ "dynamic" if it is deterministically created from CounterFact (e.g., are there specific other datasets this could be applied to)?
Question E: Unlike NS and NM, NKLs are no longer comparable if the # of tokens differ. Is this something to mitigate?
[1] "recency bias" in https://arxiv.org/abs/2102.09690, which can be calibrated
Typos, Grammar, Style, and Presentation Improvements
Note that the Limitations and Ethics Statement don't count towards the page limit. Figure 1b is almost redundant to Figure 2a. Please use this extra space to expand some details:
"Memory editing" is not an established term of art; also, memory in deep learning usually refers to a module/cache separate from the NN weights. It's also too specific, as other methods could be evaluated. Use "model editing" (as in Meng et al., 2022a) and give a definition (even in the Abstract), and/or the more general "knowledge editing" (De Cao et al, 2021)?
064: "Existing specificity benchmarks for memory editing..." imply a breadth of benchmarks which don't exist(?), esp. when you only evaluate one. Be specific, e.g., "The current specificity benchmark for model editing is CounterFact, which..."]
157: Would help to write $KL(p^{\text{edit}} || p)$ or even the formula, to confirm the direction.
Inline descriptions of ROME and FT-L would help a lot.
Minor:
* Figure 1: There's no definition or reference for FT-L until page 3. Add to Intro?
* Figure 1, 062, 076: Logits are unnormalized. An increase in logit doesn't mean a change in prediction; only a change in the max. Figure 1a should clarify the numbers are the "max logit" and/or be replaced by max log-probs
* "ROME model/memory editing" is redundant. Could say ROME or "ROME method"
* 078: but --> but are
* 094-095: (Is it just these experiments, or is CounterFact+ also based on 1531 entries only? Be explicit.)
* 109: of --> of the collected
* 119-120: native_language_is --> mother_tongue_is (relation IDs are fixed, it is just the surface form that changes)
* 147-160: (Could remind readers inline that high NS and NM are good and high NKL is bad.)
* 168, 195, 220, 221, 223-224: use \citet
* 170: Figure 1 --> Figure 2
* 170: GPT2 --> GPT-2
* 177: remove comma
* Figure 2a: GPT2 --> GPT-2
* Figure 2 caption: moderately high --> moderately high.
* Figure 2 caption: higher high --> higher
* 197: extra parentheses
* 205-206: update --> updates
* 277: citation for MEMIT


reply to review 2
We thank reviewer 2 for the extensive and helpful feedback. 


A: It is true that, for the case of ROME and GPT-2, the presence of the edit subject alone suffices to trigger pathological behavior. Prepending with arbitrary (s, r’, o’) would likely show similar (poor) specificity performance. We opted to prepend the full edit prompt because, for other editing algorithms and LLM architectures, similar specificity failures could plausibly be triggered by the presence of the edit relation or edit object instead of the edit subject. In this sense, the proposed benchmark seems more likely to catch a wider variety of issues.


B: The other axes[g] of CounterFact are still relevant and should be reported alongside specificity measurements from CounterFact and CounterFact+. We will clarify this for the camera-ready version.


C: Our best guess is that the update in ROME is too strong [h][i][j][k][l][m]compared to FT-L and this causes the pathologies. As for other editing methods, we plan to evaluate more for the camera-ready version.


D:[n][o][p][q] We called CounterFact+ dynamic because it adapts to the desired model edit prompt. In principle, any specificity test case (i.e., a set of neighborhood prompts) from CounterFact could be used to test any model edit prompt which is semantically similar to the neighborhood prompts. In CounterFact, this test would always look the same, whereas in CounterFact+, the test would change depending on the model edit under test, hence dynamic. We acknowledge that this could be better explained and will clarify the exposition for the camera-ready version.


E[r][s][t][u][v]: The NKL is measured only over the next token after the prompt so (as long as the vocab size is fixed) this measure is comparable between prompts of different lengths.


________________
review 3
Soundness:        4
Excitement (Short Paper):        4.5
Reviewer Confidence:        3
Recommendation for Best Paper Award:        No
Reproducibility:        3
Ethical Concerns:        No


What is this paper about and what contributions does it make?
This work presents CounterFact+, an extension of the CounterFact benchmark, which is better able to measure the (negative) impact of "memory-editing" in LMs.
Reasons to accept
This paper presents a simple and well-motivated extension of CounterFact+, and demonstrates that CounterFact+ is better able to measure certain negative impacts on the "memory-edited" LM better than the original dataset.
Reasons to reject
Evaluation on more models would be appreciated.
Questions for the Author(s)
* The end of section 2.2 mentions measuring the KL distributed between the edited and unedited model. What input is this measured on?
* How are the neighborhood prompts construct? (E.g. from what dataset)


reply to review 3
We thank reviewer 3 for the positive feedback. 


> Evaluation on more models would be appreciated.
We acknowledge this limitation which was due to limited computational resources. We computed scores for the full dataset and observed the same trends in terms of relative differences before/after editing (NS=, KL=).


> The end of section 2.2 mentions measuring the KL distributed between the edited and unedited model. What input is this measured on?
The KL divergence of the next token probability distribution between the edited and unedited model is measured for all neighbourhood prompts in both CounterFact and CounterFact+.


> How are the neighbourhood prompts constructed?
Neighbourhood prompts (s’, r) for CounterFact are constructed using WikiData by sampling ten subjects s’ semantically similar to the subject s in the edit prompt. Semantically similar subjects are defined as satisfying the triple (s’, r, o^c) if the unedited model satisfies (s, r, o^c). In words, if the model says “The Louvre is in Paris” and the model edit says “The Louvre is in Rome”, neighbourhood prompts are of the form “The Eiffel tower is in ” (expected answer:  Paris), “The Champs Elysees is located in ” (expected answer:  Paris), etc.
[a]@fazlbarez93@gmail.com mention here that we also will present an expanded evaluation (more models, more editing algos) in the final version?
_Assigned to Fazl Barez_
[b]I would be careful not to over-promise new algorithms etc, as we don't want to be essentially presenting more work than in the original submission...
[c]nice!
[d]I don't understand what this comment relates to...
[e]We don't really address this in the rebuttal, right?
[f]Well, we said that we have more results and will be added to camera ready version.
[g]Are these calculated? If yes, do they show the same trend? And if yes (again!) we should say so in the rebuttal here
[h]overfit
[i]hmm, I'm not happy with my "too strong" but also not so much with "overfit" because I'm not sure FT-L isn't also overfitting (but in a way that's less harmful for specificity)
[j]not happy with this one yet but don't know how to improve it :/ 


@fazlbarez93@gmail.com if you have any idea, feel free to add. if not and you're also not sure, maybe better to admit ignorance and acknowledge need for more work on this?
[k]Just a thought: is it possible to 'deduce' overfitting based on the actual value of the logit before/after the edit?
[l]Seems not impossible. But we can't really claim as much at the moment I think
[m]So, yes, would be good to think about this further
[n]this is still quite weak. maybe someone has a better reply?
[o]Im also confused as to why its called "dynamic". Maybe a better response would be to admit the mistake and remove the wording?
[p]@fazlbarez93@gmail.com what's your opinion on this?
[q]I think we can go either way but ill go without changing it for now.
[r]not sure I understand question E correctly. @juliahugo.persson@gmail.com or @fazlbarez93@gmail.com can you read and double-check?
_Assigned to Julia Persson_
[s]Do you mean this question? Question E: Unlike NS and NM, NKLs are no longer comparable if the # of tokens differ. Is this something to mitigate?
[t]yes. I'm just not sure I understand the question correctly. do you think my answer addresses the question?
[u]I believe your answers answers the question.
[v]The question is abit ambiguous but yeah -- ill try to find a more ambigious wau to respond.
